Dr. Top-k: Delegate-Centric Top-k on GPUs

Recent top-$k$ computation efforts explore the possibility of revising various sorting algorithms to answer top-$k$ queries on GPUs. These endeavors, unfortunately, perform significantly more work than needed. This paper introduces Dr. Top-k, a Delegate-centric top-$k$ system on GPUs that can reduce the top-$k$ workloads significantly. Particularly, it contains three major contributions: First, we introduce a comprehensive design of the delegate-centric concept, including maximum delegate, delegate-based filtering, and $\beta$ delegate mechanisms to help reduce the workload for top-$k$ up to more than 99%. Second, due to the difficulty and importance of deriving a proper subrange size, we perform a rigorous theoretical analysis, coupled with thorough experimental validations to identify the desirable subrange size. Third, we introduce four key system optimizations to enable fast multi-GPU top-$k$ computation. Taken together, this work constantly outperforms the state-of-the-art.

==> figures/BMW_DrTopk.csv <==
2^{0},9.6,487.9702167,13107.2,1
2^{1},10.22222222,575.9296961,7281.777778,2
2^{2},9.4,408.9500793,6553.6,4
2^{3},8.888888889,623.8476934,3640.888889,8
2^{4},7.6,244.9402001,3276.8,16
2^{5},7.861111111,560.4763299,1820.444444,32
2^{6},6.9,309.8487067,1638.4,64
2^{7},6.5625,469.350569,910.2222222,128
2^{8},5.95625,169.8341463,819.2,256
2^{9},5.928819444,263.82846,455.1111111,512
2^{10},5.35546875,129.5477583,409.6,1024
2^{11},5.301649306,225.0376278,227.5555556,2048
2^{12},4.785742188,128.8630722,204.8,4096
2^{13},4.728190104,190.8649173,113.7777778,8192
2^{14},4.239013672,72.22431796,102.4,16384
2^{15},4.090386285,104.3756853,56.88888889,32768
2^{16},3.678051758,55.86379584,51.2,65536
2^{17},3.477830675,99.84671904,28.44444444,131072
2^{18},3.131976318,42.549779,25.6,262144
2^{19},2.874131944,49.07479451,14.22222222,524288
2^{20},2.591623688,23.92826381,12.8,1048576
2^{21},2.288834466,36.40380377,7.111111111,2097152
2^{22},4.425039875,6.476606087,0,4194304
2^{23},4.044306113,7.346269686,0,8388608
2^{24},2.456452695,4.589562171,0,16777216

==> figures/DiffN_K_128Comparison.csv <==
67108864,6.23732,2.721048,8.08883,2.05183,2.8441,3.040028,15.9337,,6.175692,2.71246,2.44477,1.93214,2.8913,1.255654,,,4194304,3.658668,0.8701064,0.744243,2.04706,0.86689,0.747729
134217728,8.452468,4.955444,16.484,2.93994,3.16644,3.23205,31.3689,,8.80848,5.178028,3.45133,2.3396,3.04,1.950076,,,8388608,3.481646,0.9642936,0.8002335,1.67394,1.57213,0.721836
268435456,13.21076,9.638834,32.284,3.51405,3.68595,3.820416,61.4304,,13.5262,9.621576,6.863467,2.74706,3.63493,3.901004,,,16777216,3.937298,1.112944,0.856224,2.4879,2.64907,0.8456232
536870912,22.69348,19.9561,63.7429,4.09198,4.75097,4.848004,123.02,,22.66592,19.36158,13.177134,3.91006,4.68302,6.13718,,,33554432,5.021112,1.635732,1.535341,2.47097,2.69389,1.080181
1073741824,41.3425,38.40636,127.016,6.41203,7.00712,7.03616,243.217,,41.73558,38.56554,27.3208,6.60586,6.82116,11.63798,,,67108864,6.175692,2.71246,2.44477,1.93214,2.8913,1.255654
,,,,,,,,,,,,,,,,,134217728,8.80848,5.178028,3.45133,2.3396,3.04,1.950076
,,,,,,,,,,,,,,,,,268435456,13.5262,9.621576,6.863467,2.74706,3.63493,3.901004
,,,,,,,,,,,,,,,,,536870912,22.66592,19.36158,13.177134,3.91006,4.68302,6.13718
,,,,,,,,,,,,,,,,,1073741824,41.73558,38.56554,27.3208,6.60586,6.82116,11.63798

==> figures/FirstTopK_SecondTopKSizePercentage.csv <==
0,0.001525879,9.31E-08,0.001525972,,2^{0},1,,25,12.5,9.386138245,21.88613825,,2^{25},33554432
1,0.001525879,1.86E-07,0.001526065,,2^{1},2,,,,,,,,
2,0.003051758,3.73E-07,0.003052131,,2^{2},4,,,,,,,,
3,0.003051758,7.45E-07,0.003052503,,2^{3},8,,,,,,,,
4,0.006103516,1.49E-06,0.006105006,,2^{4},16,,,,,,,,
5,0.006103516,2.98E-06,0.006106496,,2^{5},32,,,,,,,,
6,0.012207031,5.96E-06,0.012212991,,2^{6},64,,,,,,,,
7,0.012207031,1.19E-05,0.012218952,,2^{7},128,,,,,,,,
8,0.024414063,2.38E-05,0.024437905,,2^{8},256,,,,,,,,
9,0.024414063,4.78E-05,0.02446184,,2^{9},512,,,,,,,,
10,0.048828125,9.56E-05,0.048923679,,2^{10},1024,,,,,,,,
11,0.048828125,0.000191107,0.049019232,,2^{11},2048,,,,,,,,
12,0.09765625,0.000382774,0.098039024,,2^{12},4096,,,,,,,,
13,0.09765625,0.000766758,0.098423008,,2^{13},8192,,,,,,,,
14,0.1953125,0.00153156,0.19684406,,2^{14},16384,,,,,,,,
15,0.1953125,0.003073923,0.198386423,,2^{15},32768,,,,,,,,
16,0.390625,0.006149337,0.396774337,,2^{16},65536,,,,,,,,
17,0.390625,0.012401678,0.403026678,,2^{17},131072,,,,,,,,
18,0.78125,0.024803076,0.806053076,,2^{18},262144,,,,,,,,
19,0.78125,0.050421618,0.831671618,,2^{19},524288,,,,,,,,
20,1.5625,0.100787543,1.663287543,,2^{20},1048576,,,,,,,,
21,1.5625,0.208391529,1.770891529,,2^{21},2097152,,,,,,,,
22,6.25,1.394520793,7.644520793,,2^{22},4194304,,,,,,,,
23,6.25,1.984862145,8.234862145,,2^{23},8388608,,,,,,,,
24,12.5,3.406212479,15.90621248,,2^{24},16777216,,,,,,,,

==> figures/FirstTopK_SecondTopKSizePercentage_DiffN.csv <==
4194304,25,18.67790222,43.67790222
8388608,25,10.43099165,35.43099165
16777216,12.5,5.192172527,17.69217253
33554432,12.5,2.815502882,15.31550288
67108864,6.25,1.40478164,7.65478164
134217728,6.25,0.738085061,6.988085061
268435456,1.5625,0.208399817,1.770899817
536870912,1.5625,0.100752898,1.663252898
1073741824,0.78125,0.050397869,0.831647869

==> figures/Inconsistency.csv <==
1,41.10238,7.508734,7.279411,242.8034,61.71806,7.434158,7.279411,87.386695,62.4406,7.80902,7.279411,120.696
2,41.09958,38.4181,7.279411,242.8678,61.54648,37.31742,7.279411,86.9329,60.3655,775.839,7.279411,120.651
4,41.45446,38.46794,7.279411,242.7548,61.71446,38.11896,7.279411,87.66566,61.33,775.338,7.279411,121.8
8,41.33092,38.60798,7.279411,242.7782,63.02606,37.98082,7.279411,87.45292,61.1691,775.586,7.279411,121.02
16,41.15928,38.09358,7.279411,243.3464,60.76484,37.71338,7.279411,87.4953,62.3154,777.45,7.279411,122.651
32,41.1085,38.47144,10.671686,242.9988,61.26856,37.27598,10.671686,87.3156,60.9387,774.383,10.671686,120.677
64,41.66174,39.24836,12.190643,243.6474,61.9693,37.78026,12.190643,86.99572,62.2388,774.212,12.190643,121.107
128,41.73558,38.56554,14.298937,243.29,60.78406,37.72048,14.298937,87.20552,61.7956,776.642,14.298937,121.802
256,41.36626,38.27372,13.546951,242.9252,62.19566,37.6019,13.546951,87.5553,61.6284,775.674,13.546951,120.928
512,41.42102,38.3943,53.8678,242.8288,58.49098,37.50514,53.8678,86.85436,60.2115,776.049,53.8678,121.568
1024,41.3425,38.40636,61.8908,243.1066,60.71062,37.71366,61.8908,87.24348,60.3642,777.067,61.8908,121.313
2048,41.08044,38.6895,70.085,242.6942,61.01212,37.75278,70.085,89.52552,61.5437,774.987,70.085,121.179
4096,41.2676,38.50202,150.431,242.6438,58.46676,37.92144,150.431,87.28038,62.5578,776.381,150.431,122.212
8192,41.72932,39.4531,513.1,242.8112,59.37904,37.6433,513.1,87.19186,63.151,774.292,513.1,121.579
16384,41.41364,39.25122,586.816,243.021,63.013,37.68562,586.816,87.61796,60.9019,774.169,586.816,121.37
32768,41.18164,38.5065,669.023,243.6324,61.48028,38.0409,669.023,87.23186,60.3542,774.392,669.023,122.253
65536,42.36768,38.56962,783.258,242.7092,62.40136,38.42362,783.258,87.21686,67.2234,777.004,783.258,120.581
131072,41.5604,38.75452,892.748,242.6338,61.9373,37.7207,892.748,87.51654,60.2923,776.411,892.748,120.742
262144,42.04472,38.86604,1052.8,242.899,60.95074,39.09788,1052.8,87.22134,62.6117,774.603,1052.8,121.08
524288,42.11286,38.53992,1295.28,242.9708,61.57814,38.9862,1295.28,87.15096,61.0772,774.453,1295.28,120.976
1048576,41.14262,37.91968,1994.34,243.4032,61.53324,39.5991,1994.34,87.00098,60.7379,774.15,1994.34,120.921
2097152,41.84044,38.3162,3830.96,242.3914,61.99368,39.535,3830.96,87.05688,60.3068,774.265,3830.96,121.005
4194304,41.36016,38.21314,4012.2,242.676,62.63404,50.97222,4012.2,87.88822,60.3038,779.124,4012.2,120.933
8388608,41.65928,38.48594,7575.48,243.0588,63.19326,52.39834,7575.48,87.1956,60.3697,774.409,7575.48,121.079
16777216,41.28684,38.77304,14738.3,242.842,64.0333,51.69144,14738.3,87.3829,61.8693,778.154,14738.3,120.839

==> figures/RadixOpt.csv <==
2^{0},10.80047684
2^{1},10.14277167
2^{2},10.23854337
2^{3},13.56986672
2^{4},10.14353214
2^{5},9.536042109
2^{6},10.34949339
2^{7},9.629652923
2^{8},11.82891556
2^{9},10.63163987
2^{10},12.39084481
2^{11},10.92002712
2^{12},9.790479206
2^{13},10.10228761
2^{14},10.02378236
2^{15},11.48265674
2^{16},10.82891254
2^{17},10.67971685
2^{18},10.67916105
2^{19},10.87141995

==> figures/SOK-18NovSOKtimeasAFunctionofK.csv <==
3,41.333,21.7252,1.71399,0.117064,64.889254
4,22.038,10.9379,1.75405,0.114918,34.844868
5,11.2629,5.54609,1.59097,0.128984,18.528944
6,6.41704,2.85387,1.56999,0.144005,10.984905
7,5.21684,1.51205,1.97005,0.180006,8.878946
8,5.24521,0.910997,1.67012,0.339985,8.166312
9,4.54211,0.504017,1.43409,0.569105,7.049322
10,4.39286,0.353098,1.48892,0.997066,7.231944
11,4.29296,0.222921,1.82986,1.88589,8.231631
12,4.25291,0.19002,2.07591,3.64017,10.15901
13,4.215,0.175953,2.42591,7.1981,14.014963
14,4.20308,0.1688,3.38507,14.334,22.09095
15,4.179,0.164986,4.91691,28.6219,37.882796

==> figures/SOK-18Nov_K_NoSoK_SOK.csv <==
K,Radix,SOK (Best),Bucket,Bitonic
1,33.37058,6.489994,7.58558,7.134513
2,33.56558,6.073664,39.74228,7.136492
4,33.31338,6.317616,39.12354,7.137843
8,33.22274,6.288624,39.10312,7.166154
16,33.35816,6.139566,39.83962,8.112148
32,33.4484,6.364248,39.23546,10.73101
64,33.53012,6.239794,39.70926,16.89631
128,33.39158,6.511068,39.16604,20.0497
256,33.6862,6.471966,39.77272,24.03884
512,33.20386,6.460762,39.07888,36.99782
1024,33.64152,6.630324,39.11498,87
2048,33.39296,6.807566,39.17466,
4096,33.43468,6.789732,39.81864,
8192,33.37932,6.962966,39.15312,
16384,33.25986,7.477044,39.11376,
32768,33.70764,7.638214,39.7307,
65536,34.30576,8.66661,39.08946,
131072,33.15574,8.951806,39.82888,
262144,33.37108,10.77682,39.04976,
524288,33.43198,11.90194,39.0435,
1048576,33.34792,15.72392,39.13562,
2097152,33.36854,15.03778,39.07828,
4194304,33.23192,15.75396,39.76316,
8388608,33.17158,23.14396,39.14148,
16777216,33.4226,26.0956,39.75296,
33554432,33.36282,44.02042,39.7323,


==> figures/SOK-19NOVMaxSamplingBefore_AfterSharedMemory.csv <==
Alpha,Before shared memory implementation,After shared memory implementation
3,37.36,6.68192
4,19.3222,6.18911
5,10.874,6.80614


==> figures/SOK-19NOV_Compare_Normal_BestSOK_Optimization.csv <==
k,Time_Alpha3,Time_Alpha4,Time_Alpha5,RadixSelectWithNoSOK,TimeSOK_atBestAlpha
1,15.5649,11.0419,9.058,28.22278,6.29497
2,15.738,10.9479,9.0189,28.42234,6.12807
4,16.041,11.3161,8.99792,28.52166,6.12688
8,15.7111,10.906,9.31597,28.37684,6.23202
16,15.6579,11.086,9.72795,28.32152,6.31714
32,15.739,11.2169,9.68981,28.62706,5.95617
64,16.1419,11.255,9.77707,28.43838,6.28614
128,15.974,11.3571,9.75704,28.4496,6.52719
256,16.1481,11.3289,9.835,28.2446,6.30307
512,16.8161,11.5511,10.0219,28.29918,6.84595
1024,16.1901,11.533,10.143,28.59216,6.7091
2048,20.1619,11.194,9.98998,28.62618,7.10797
4096,16.0611,11.6892,10.006,28.35284,6.62804
8192,16.361,11.5509,9.99999,28.26602,7.14588
16384,16.5851,11.559,9.91511,28.36828,7.6189
32768,16.71,11.6951,9.95183,27.93954,7.81798
65536,16.3572,11.4241,10.3161,28.20856,8.2829
131072,16.4402,14.4081,10.5329,28.41764,9.01604
262144,16.721,12.2662,11.358,28.38826,9.98712
524288,16.7072,12.9089,12.358,28.08016,12.754
1048576,18.115,14.0741,14.128,28.64698,15.5411
2097152,20.4659,16.875,17.545,28.56742,20.6571
4194304,22.9509,20.1991,25.7268,28.65538,27.9491
8388608,28.203,29.608,42.094,28.7448,41.0349
16777216,40.653,47.353,,28.55202,60.571
33554432,65.15,,,28.62812,90.5399


==> figures/SOK-19NovK_4194304AnalysisN_29OldCase.csv <==
3,37.36,11.1449,3.40414,4.071
4,19.3222,5.42593,3.51787,6.44803
5,10.874,2.89202,4.51398,11.857
6,6.10399,1.53017,7.49683,23.8581


==> figures/SOK-22Nov_Old_Shared_BetaAtAlpha5N29K_4194304.csv <==
Default,9.80997,2.71201,4.23598,11.1852,27.9491
Optimized sampling ,6.66785,2.97499,4.47607,11.6019,25.7268
β implementation,8.03709,5.82504,0.0448227,1.24812,15.1601


==> figures/SOK-Comparison_ManualAlphatuneVsAdap_AlgAlpha_tune.csv <==
k,Oracle α,Auto-tuned α,
2^{0},16,16,1
2^{1},15,16,2
2^{2},15,15,4
2^{3},14,15,8
2^{4},14,14,16
2^{5},14,14,32
2^{6},13,13,64
2^{7},13,13,128
2^{8},12,12,256
2^{9},11,12,512
2^{10},11,11,1024
2^{11},11,11,2048
2^{12},10,10,4096
2^{13},10,10,8192
2^{14},9,9,16384
2^{15},9,9,32768
2^{16},8,8,65536
2^{17},7,8,131072
2^{18},7,7,262144
2^{19},7,7,524288
2^{20},6,6,1048576
2^{21},6,6,2097152
2^{22},5,5,4194304
2^{23},5,5,8388608
2^{24},4,4,16777216
2^{25},4,3,33554432

==> figures/SOKSplitBetaImplementation.csv <==
2^{0},5.10311,0.37694,0.61202,0.27895,6.37603,1,0
2^{1},5.09095,0.344992,0.338078,0.218868,5.99694,2,1
2^{2},5.11789,0.380039,0.309944,0.132084,5.94497,4,2
2^{3},5.15199,0.407219,0.19598,0.430822,6.19102,8,3
2^{4},5.10693,0.37694,0.256062,0.371933,6.11711,16,4
2^{5},5.09906,0.972033,0.113964,0.403881,6.59394,32,5
2^{6},5.12815,0.664949,0.128031,0.455856,6.38199,64,6
2^{7},5.2948,0.507116,0.138998,0.539064,6.48618,128,7
2^{8},5.28884,0.529051,0.102043,0.437021,6.36387,256,8
2^{9},5.28884,0.584126,0.0860691,0.39196,6.35481,512,9
2^{10},5.29885,0.781059,0.158072,0.386,6.6328,1024,10
2^{11},5.33986,0.782967,0.124216,0.368834,6.62088,2048,11
2^{12},5.337,0.782967,0.144005,0.643015,6.91104,4096,12
2^{13},5.36895,0.833988,0.137091,0.665188,7.00903,8192,13
2^{14},5.373,0.708103,0.294924,0.895977,7.27701,16384,14
2^{15},5.45788,1.18208,0.231028,0.908136,7.79796,32768,15
2^{16},5.46193,0.957966,0.638008,1.59502,8.65698,65536,16
2^{17},5.59998,1.17612,0.449896,1.6849,8.92901,131072,17
2^{18},5.58019,1.31202,0.861883,2.98285,10.741,262144,18
2^{19},6.11591,1.78504,0.852108,3.03078,11.7888,524288,19
2^{20},6.13713,1.8189,1.66416,5.85103,15.475,1048576,20
2^{21},8.50201,5.73897,0.0259876,0.800133,15.07,2097152,21
2^{22},8.43906,5.94282,0.0481606,1.23405,15.6679,4194304,22
2^{23},9.61685,11.281,0.0879765,2.14791,23.1378,8388608,23
2^{24},9.68909,11.9359,0.365019,4.08888,26.0849,16777216,24
2^{25},12.634,23.102,0.612974,7.53784,43.891,33554432,25


==> figures/SOKSplitDefault.csv <==
2^{0},4.37284,0.151157,2.57397,0.122786,7.220753,1,0,,2^{25},19.248,13.2771,11.8721,28.7099,73.1071,33554432,25
2^{1},4.34589,0.159025,2.41709,0.123978,7.045983,2,1,,,,,,,,,
2^{2},4.19593,0.167131,2.03705,0.129223,6.529334,4,2,,,,,,,,,
2^{3},4.20809,0.161886,2.0709,0.127792,6.568668,8,3,,,,,,,,,
2^{4},4.19092,0.163078,1.91116,0.128031,6.393189,16,4,,,,,,,,,
2^{5},4.18901,0.162125,1.93119,0.150919,6.433244,32,5,,,,,,,,,
2^{6},4.22692,0.176191,2.80905,0.149012,7.361173,64,6,,,,,,,,,
2^{7},4.23002,0.172138,1.59001,0.18692,6.179088,128,7,,,,,,,,,
2^{8},4.25005,0.191927,1.73187,0.18692,6.360767,256,8,,,,,,,,,
2^{9},4.26602,0.19002,1.6849,0.339985,6.480925,512,9,,,,,,,,,
2^{10},4.30489,0.216007,1.85108,0.339985,6.711962,1024,10,,,,,,,,,
2^{11},4.29988,0.219107,1.74499,0.561953,6.82593,2048,11,,,,,,,,,
2^{12},4.38404,0.288963,1.79505,0.566006,7.034059,4096,12,,,,,,,,,
2^{13},4.38786,0.283003,1.79791,1.00017,7.468943,8192,13,,,,,,,,,
2^{14},4.51684,0.50807,1.76001,0.999928,7.784848,16384,14,,,,,,,,,
2^{15},4.53711,0.517845,1.98197,1.87612,8.913045,32768,15,,,,,,,,,
2^{16},4.77314,0.884056,1.98197,1.87898,9.518146,65536,16,,,,,,,,,
2^{17},4.77695,0.905991,2.04587,3.654,11.382811,131072,17,,,,,,,,,
2^{18},5.2309,1.66488,2.00415,3.64494,12.54487,262144,18,,,,,,,,,
2^{19},5.20611,1.72305,2.599,7.24602,16.77418,524288,19,,,,,,,,,
2^{20},6.41584,3.2711,2.72393,7.2751,19.68597,1048576,20,,,,,,,,,
2^{21},6.41513,3.34096,3.54981,14.4122,27.7181,2097152,21,,,,,,,,,
2^{22},11.2619,6.55913,3.32999,14.482,35.63302,4194304,22,,,,,,,,,
2^{23},11.297,6.59895,5.04708,28.7549,51.69793,8388608,23,,,,,,,,,
2^{24},22.099,13.1061,7.33685,28.6682,71.21015,16777216,24,,,,,,,,,

==> figures/SOKSplitSamplingOptimized.csv <==
2^{0},4.35996,0.158072,2.49004,0.112057,7.120129,1,0
2^{1},4.36592,0.148058,2.52104,0.108004,7.143022,2,1
2^{2},4.18496,0.153065,2.0709,0.111103,6.520028,4,2
2^{3},4.17089,0.15521,2.11811,0.114918,6.559128,8,3
2^{4},4.19593,0.159025,1.91498,0.104904,6.374839,16,4
2^{5},4.18496,0.160933,1.93095,0.110865,6.387708,32,5
2^{6},4.20785,0.170946,1.80507,0.11301,6.296876,64,6
2^{7},4.215,0.181913,1.79291,0.106096,6.295919,128,7
2^{8},4.251,0.18096,1.71399,0.112057,6.258007,256,8
2^{9},4.26292,0.193119,1.83892,0.11301,6.407969,512,9
2^{10},4.30512,0.221014,1.74189,0.104189,6.372213,1024,10
2^{11},4.30417,0.220776,1.81699,0.108957,6.450893,2048,11
2^{12},4.37093,0.269175,1.69516,0.113964,6.449229,4096,12
2^{13},4.36687,0.287056,2.51794,0.105858,7.277724,8192,13
2^{14},4.53305,0.518799,1.76597,0.113964,6.931783,16384,14
2^{15},4.52805,0.519991,1.75691,0.114918,6.919869,32768,15
2^{16},4.79388,0.899076,1.82199,0.110865,7.625811,65536,16
2^{17},4.79102,0.905037,1.95003,0.119925,7.766012,131072,17
2^{18},5.24092,1.66798,1.99509,0.130177,9.034167,262144,18
2^{19},5.45883,1.73903,2.3191,0.143051,9.660011,524288,19
2^{20},6.43301,3.27897,2.76709,0.18692,12.66599,1048576,20
2^{21},6.4249,3.3381,3.89814,0.346184,14.007324,2097152,21
2^{22},8.19588,4.34017,0.828028,1.69301,15.057088,4194304,22
2^{23},8.19302,4.65894,1.70398,2.36917,16.92511,8388608,23
2^{24},9.43589,8.91709,2.34199,4.01092,24.70589,16777216,24

==> figures/SOK_CustomizedDistributionWithWithoutBeta.csv <==
K,SOK without beta,SOK with beta,
2^{21},21.7619,13.7599,2097152
2^{22},32.0311,13.973,4194304
2^{23},44.8289,20.463,8388608
2^{24},66.8461,21.004,16777216
2^{25},105.805,35.0561,33554432


==> figures/SOK_GGKSRadixVsOurRadix.csv <==
K,GGKS radix select,Optimised radix select,,
1,33.37058,27.19982,2^{0},0
2,33.56558,27.59486,2^{1},1
4,33.31338,27.10938,2^{2},2
8,33.22274,27.06176,2^{3},3
16,33.35816,27.14152,2^{4},4
32,33.4484,26.89218,2^{5},5
64,33.53012,27.01722,2^{6},6
128,33.39158,26.98108,2^{7},7
256,33.6862,26.96542,2^{8},8
512,33.20386,26.9856,2^{9},9
1024,33.64152,27.23916,2^{10},10
2048,33.39296,27.62844,2^{11},11
4096,33.43468,27.00204,2^{12},12
8192,33.37932,27.08178,2^{13},13
16384,33.25986,27.06162,2^{14},14
32768,33.70764,26.97138,2^{15},15
65536,34.30576,27.06824,2^{16},16
131072,33.15574,27.06754,2^{17},17
262144,33.37108,27.12636,2^{18},18
524288,33.43198,27.09958,2^{19},19
1048576,33.34792,27.06186,2^{20},20
2097152,33.36854,26.9948,2^{21},21
4194304,33.23192,26.97522,2^{22},22
8388608,33.17158,27.09258,2^{23},23
16777216,33.4226,27.3946,2^{24},24
33554432,33.36282,26.9308,2^{25},25
67108864,33.42182,27.1328,2^{26},26
134217728,33.26602,27.3877,2^{27},27
,,,,


==> figures/SOK_N_29_SOK_AutoTuneAdaptive_V100_Titan_Comparison.csv <==
K,Average (Volta),SOK,Speedup,Avergae speedup,,134217728,96.3842,102.3756,1.062161641
1,7.120129,11.181782,1.570446547,1.679948246,,67108864,53.04874,56.45226,1.064158357
2,7.143022,10.695546,1.497341881,,,33554432,41.43738,44.02042,1.062335987
4,6.520028,10.975882,1.683410255,,,,,,
8,6.559128,11.300654,1.722889689,,,,,,
16,6.374839,11.04808,1.733075926,,,,,,
32,6.387708,11.327496,1.773327146,,,,,,
64,6.296876,10.687962,1.697343572,,,,,,
128,6.295919,11.469216,1.821690527,,,,,,
256,6.258007,11.389534,1.81999381,,,,,,
512,6.407969,11.300322,1.763479505,,,,,,
1024,6.372213,11.513228,1.806786434,,,,,,
2048,6.450893,11.499164,1.782569328,,,,,,
4096,6.449229,11.538024,1.789054785,,,,,,
8192,7.277724,11.804336,1.621981817,,,,,,
16384,6.931783,12.374872,1.785236497,,,,,,
32768,6.919869,12.41149,1.793601873,,,,,,
65536,7.625811,13.421624,1.760025786,,,,,,
131072,7.766012,13.596052,1.750712206,,,,,,
262144,9.034167,15.326142,1.696464323,,,,,,
524288,9.660011,16.479704,1.705971556,,,,,,
1048576,12.66599,20.13958,1.590051784,,,,,,
2097152,14.007324,20.92496,1.493858499,,,,,,
4194304,15.057088,21.2885,1.4138524,,,,,,
8388608,16.92511,28.33608,1.674203595,,,,,,
16777216,24.70589,30.91538,1.251336422,,,,,,
,,,,,,,,,
,,,,,,,,,
,,,,,,,,,

==> figures/SOK_SortedVsUnsortedSOK_WithBeta.csv <==
K,Not Sorted,Sorted,Radix Select,
2^{0},6.489994,6.2478225,27.19982,1
2^{1},6.073664,6.111192,27.59486,2
2^{2},6.317616,6.430578,27.10938,4
2^{3},6.288624,5.971384,27.06176,8
2^{4},6.139566,6.13351,27.14152,16
2^{5},6.364248,6.180952,26.89218,32
2^{6},6.239794,6.175042,27.01722,64
2^{7},6.511068,6.4178,26.98108,128
2^{8},6.471966,6.481504,26.96542,256
2^{9},6.460762,6.42457,26.9856,512
2^{10},6.630324,6.572772,27.23916,1024
2^{11},6.807566,6.652784,27.62844,2048
2^{12},6.789732,6.858014,27.00204,4096
2^{13},6.962966,7.066202,27.08178,8192
2^{14},7.477044,7.286404,27.06162,16384
2^{15},7.638214,7.495264,26.97138,32768
2^{16},8.66661,7.286404,27.06824,65536
2^{17},8.951806,8.774754,27.06754,131072
2^{18},10.77682,10.59018,27.12636,262144
2^{19},11.90194,11.51582,27.09958,524288
2^{20},15.72392,15.30062,27.06186,1048576
2^{21},15.03778,16.72198,26.9948,2097152
2^{22},15.75396,19.42006,26.97522,4194304
2^{23},23.14396,26.67556,27.09258,8388608
2^{24},26.0956,33.45194,27.3946,16777216
2^{25},44.02042,51.5211,26.9308,33554432
,,,,
,,,,
,,,,


==> figures/SOK_SortedVsUnsortedSOK_WithoutBeta.csv <==
K,SOK uniform Random data,SOK Sorted Uniform Data ,Radix Select,
2^{0},6.794404,7.074548,27.19982,1
2^{1},6.395866,6.62365,27.59486,2
2^{2},6.429198,6.64334,27.10938,4
2^{3},6.380174,6.4116,27.06176,8
2^{4},6.445408,6.492138,27.14152,16
2^{5},6.175994,6.559992,26.89218,32
2^{6},6.26211,6.361626,27.01722,64
2^{7},6.315328,6.515644,26.98108,128
2^{8},6.561186,6.65388,26.96542,256
2^{9},6.66375,6.60739,26.9856,512
2^{10},6.959012,6.91085,27.23916,1024
2^{11},6.969598,6.989958,27.62844,2048
2^{12},6.999684,6.91557,27.00204,4096
2^{13},7.308768,7.286978,27.08178,8192
2^{14},7.583188,7.81207,27.06162,16384
2^{15},8.035038,8.079386,26.97138,32768
2^{16},8.715202,8.867408,27.06824,65536
2^{17},9.129668,9.224986,27.06754,131072
2^{18},10.73398,11.11416,27.12636,262144
2^{19},11.67374,12.11356,27.09958,524288
2^{20},15.42582,15.69,27.06186,1048576
2^{21},21.25142,21.82302,26.9948,2097152
2^{22},29.6991,29.59978,26.97522,4194304
2^{23},44.24134,44.71778,27.09258,8388608
2^{24},64.37622,65.17724,27.3946,16777216
2^{25},101.0738,104.5572,26.9308,33554432
,,,,
,,,,
,,,,


==> figures/SOK_SpeedUp_Bitonic.csv <==
2^{0},1.017090885,1.017090885,,1
2^{1},1.014286292,1.014286292,,2
2^{2},1.110338269,1.110338269,,4
2^{3},1.103954692,1.103954692,,8
2^{4},1.135654802,1.135654802,,16
2^{5},1.660678483,1.660678483,,32
2^{6},1.924614505,1.924614505,,64
2^{7},2.258569698,2.258569698,,128
2^{8},2.151703166,2.151703166,,256
2^{9},8.35569054,8.35569054,,512
2^{10},9.658048035,9.658048035,,1024
2^{11},10.80051903,10.80051903,,2048
2^{12},23.19339988,23.19339988,,4096
2^{13},70.11459384,70.11459384,,8192
2^{14},84.18105031,84.18105031,,16384
2^{15},96.18120549,96.18120549,,32768
2^{16},102.1873679,102.1873679,,65536
2^{17},114.4253853,114.4253853,,131072
2^{18},116.0484873,116.0484873,,262144
2^{19},133.5594933,133.5594933,,524288
2^{20},156.9987956,156.9987956,,1048576
2^{21},272.6836595,272.6836595,,2097152
2^{22},215.1417495,215.1417495,,4194304
2^{23},368.9794407,368.9794407,,8388608
2^{24},437.4564051,437.4564051,,437.4564051

==> figures/SOK_SpeedUp_Bitonic_copy.csv <==
1,1.128059178,1.130146776
2,1.089885553,1.128601351
4,1.130524137,1.134599834
8,1.082773582,1.123369362
16,1.078757284,1.122709249
32,1.574459428,1.593290723
64,1.804972964,1.843963117
128,2.15022579,2.147300282
256,2.017398355,2.007845105
512,7.834188241,7.818190262
1024,8.628517096,8.609049331
2048,9.446550867,9.354557552

==> figures/SOK_SpeedUp_different_distribution_Bucket.csv <==
K,Normal,Uniform
2^{0},1.073507569,1.049132259
2^{1},5.278232434,5.353036417
2^{2},5.751166257,5.867566195
2^{3},5.780858739,5.855069958
2^{4},5.975646393,5.94294745
2^{5},5.747835848,5.986747794
2^{6},6.052550128,6.196388736
2^{7},6.036290897,6.091568907
2^{8},5.946750803,6.079130612
2^{9},5.974020554,5.955522395
2^{10},5.888269569,5.993305463
2^{11},5.982116769,5.962284097
2^{12},5.756155908,5.936228211
2^{13},5.539714238,5.391226042
2^{14},5.229784789,5.630741026
2^{15},5.312307112,5.535835971
2^{16},4.780222542,5.031966413
2^{17},4.862080344,4.967248183
2^{18},3.996112012,4.284142428
2^{19},3.755208584,3.973945546
2^{20},2.742889797,2.985119933
2^{21},2.500664145,2.727306375
2^{22},1.816744544,2.537883819
2^{23},1.873182259,2.273896004
2^{24},1.377777067,1.569384467

==> figures/SOK_SpeedUp_different_distribution_Radix.csv <==
K,Normal,Uniform
2^{0},8.912213669,5.742889918
2^{1},8.705227396,5.726663954
2^{2},9.311117615,6.323104074
2^{3},9.5928616,6.268015784
2^{4},9.628126594,6.421224734
2^{5},9.447414274,6.397114891
2^{6},9.927731959,6.577404418
2^{7},9.72708375,6.592288386
2^{8},9.836260695,6.570328085
2^{9},9.316758096,6.425011323
2^{10},9.478806785,6.451489574
2^{11},9.667675497,6.330742298
2^{12},8.874762826,6.362624384
2^{13},8.738418612,5.702269193
2^{14},8.744566997,5.940948632
2^{15},8.585552095,5.92042393
2^{16},7.763255719,5.527478434
2^{17},7.983524401,5.326883713
2^{18},6.229646831,4.634523323
2^{19},5.931297739,4.342360141
2^{20},4.262190206,3.238836801
2^{21},3.921218485,2.978158031
2^{22},2.232393458,2.746889704
2^{23},2.259088618,2.461389025
2^{24},1.706735434,1.671133483

==> figures/SOK_U_SortedU_Customized.csv <==
K,Uniform (no β),Sorted uniform (β),Uniform (β),β favourable (β),
2^{21},21.82302,16.72198,15.03778,13.7599,2097152
2^{22},29.59978,19.42006,15.75396,13.973,4194304
2^{23},44.71778,26.67556,23.14396,20.463,8388608
2^{24},65.17724,33.45194,26.0956,21.004,16777216
2^{25},104.5572,51.5211,44.02042,35.0561,33554432


==> figures/SOK__SubrangeReductionOnBetaImplementation.csv <==
K,No Beta,Beta(3),Beta on Sorted
2097152,2097152,4560,699050
4194304,4194304,33356,1398101
8388608,8388608,61976,2796202
16777216,16777216,426526,5592405
33554432,33554432,726205,11184810
67108864,67108864,4669175,22369621
134217728,134217728,6891064,44739242


==> figures/all_speedUp.csv <==
1,5.742889918,1.04913226,1.017090885,8.912213669,1.073507569,1.017090885,8.714717179,1.038570237,1.017090885,,,
2,5.726663954,5.35303642,1.014286292,8.705227396,5.278232434,1.014286292,8.281805423,98.71993729,1.014286292,,,
4,6.323104074,5.8675662,1.110338269,9.311117615,5.751166257,1.110338269,9.157913913,111.3204459,1.110338269,,,
8,6.268015784,5.85506996,1.103954692,9.5928616,5.780858739,1.103954692,9.529470598,111.3712437,1.103954692,,,
16,6.421224734,5.94294745,1.135654802,9.628126594,5.975646393,1.135654802,9.038933234,112.67277,1.135654802,,,
32,6.397114891,5.98674779,1.660678483,9.447414274,5.747835848,1.660678483,9.153913404,115.2557318,1.660678483,,,
64,6.577404418,6.19638874,1.924614505,9.927731959,6.052550128,1.924614505,10.09077659,117.8386935,1.924614505,,,
128,6.592288386,6.09156891,2.258569698,9.72708375,6.036290897,2.258569698,9.808872106,118.5700305,2.258569698,,,
256,6.570328085,6.07913061,2.151703166,9.836260695,5.946750803,2.151703166,8.001745031,115.8623347,2.151703166,,,
512,6.425011323,5.9555224,8.35569054,9.316758096,5.974020554,8.35569054,9.473174953,114.2942774,8.35569054,,10.09077659,118.5700305
1024,6.451489574,5.99330546,9.658048035,9.478806785,5.888269569,9.658048035,9.495780209,116.3644995,9.658048035,,1.095012446,1.038570237
2048,6.330742298,5.9622841,10.80051903,9.667675497,5.982116769,10.80051903,9.303770869,114.1698168,10.80051903,,,
4096,6.362624384,5.93622821,23.19339988,8.874762826,5.756155908,23.19339988,8.561293545,111.6919792,23.19339988,,,
8192,5.702269193,5.39122604,70.11459384,8.738418612,5.539714238,70.11459384,8.575603304,104.2941116,70.11459384,,,
16384,5.940948632,5.63074103,84.18105031,8.744566997,5.229784789,84.18105031,7.99877855,102.9615601,84.18105031,,,
32768,5.92042393,5.53583597,96.18120549,8.585552095,5.312307112,96.18120549,6.906312972,95.03013286,96.18120549,,,
65536,5.527478434,5.03196641,102.1873679,7.763255719,4.780222542,102.1873679,7.05682652,87.95488402,102.1873679,,,
131072,5.326883713,4.96724818,114.4253853,7.983524401,4.862080344,114.4253853,5.166789497,81.37601496,114.4253853,,,
262144,4.634523323,4.28414243,116.0484873,6.229646831,3.996112012,116.0484873,4.806671273,72.37859859,116.0484873,,,
524288,4.342360141,3.97394555,133.5594933,5.931297739,3.755208584,133.5594933,3.410819293,61.45525675,133.5594933,,,
1048576,3.238836801,2.98511993,156.9987956,4.262190206,2.742889797,156.9987956,3.021620707,50.09998641,156.9987956,,,
2097152,2.978158031,2.72730638,272.6836595,3.921218485,2.500664145,272.6836595,2.11848849,40.9510184,272.6836595,,,
4194304,2.746889704,2.53788382,215.1417495,2.232393458,1.816744544,215.1417495,1.662411199,11.08331792,215.1417495,,,
8388608,2.461389025,2.273896,368.9794407,2.259088618,1.873182259,368.9794407,1.141743735,11.00747658,368.9794407,,,
16777216,1.671133483,1.56938447,437.4564051,1.706735434,1.377777067,437.4564051,1.095012446,11.06290962,437.4564051,,,

==> figures/baseline+filter+shuffle.csv <==
2^{0},2.11787,0.149965,2.35105,0.117064,4.735949
2^{1},2.19917,0.151873,1.90091,0.108957,4.36091
2^{2},2.19703,0.145912,1.899,0.114918,4.35686
2^{3},2.13385,0.144005,1.65391,0.109911,4.041676
2^{4},2.13909,0.151873,1.80006,0.108957,4.19998
2^{5},2.12288,0.168085,1.72091,0.118971,4.130846
2^{6},2.12407,0.169039,1.6861,0.112057,4.091266
2^{7},2.13218,0.174999,2.09808,0.110865,4.516124
2^{8},2.13695,0.161886,1.48392,0.102997,3.885753
2^{9},2.15983,0.177145,1.38903,0.102043,3.828048
2^{10},2.15578,0.185013,1.63007,0.115156,4.086019
2^{11},2.19488,0.202179,1.42312,0.103951,3.92413
2^{12},2.18296,0.211,1.43313,0.104189,3.931279
2^{13},2.2521,0.277042,2.03991,0.110149,4.679201
2^{14},2.25401,0.277996,1.44601,0.103951,4.081967
2^{15},2.34604,0.524044,1.78504,0.115156,4.77028
2^{16},2.352,0.53215,1.48678,0.117064,4.487994
2^{17},2.54011,0.921011,2.05493,0.12207,5.638121
2^{18},2.52819,0.931978,1.62411,0.12207,5.206348
2^{19},3.20506,1.72091,1.89686,0.151873,6.974703
2^{20},3.20792,1.75214,2.46215,0.184059,7.606269
2^{21},3.68094,3.34501,1.96791,0.340939,9.334799
2^{22},3.67785,3.39007,3.91507,0.627041,11.610031
2^{23},4.0462,6.61492,7.59506,1.11008,19.36626
2^{24},4.05002,6.68907,15.1889,2.5022,28.43019
2^{25},4.34518,13.2618,30.0589,4.80795,52.47383

==> figures/beta_tuning.csv <==
1,1,1,1,1,,1,1,1,1
2,0.981863899,1.113691896,1.140974611,1.369478861,,1.116574597,1.137853114,1.364219118,1.408005485
3,0.787547202,0.926314426,0.877628727,1.204516992,,0.934183376,0.916359971,1.20039647,1.211276491
4,0.63157931,0.7023196,0.726750798,0.964180915,,0.749043923,0.730275914,0.966224511,0.968477053

==> figures/beta_tuningN.csv <==
1,1,1,1,1
2,1.903352584,2.268124847,1.412056507,1.367058318
3,1.945490747,2.333132499,1.216565686,1.200491432
4,1.629999251,2.015264519,0.969968933,0.965911706

==> figures/comparison_beta_concat_uniform.csv <==
2^{0},7.00116,7.12895,7.120129,1
2^{1},6.78492,7.08008,7.143022,2
2^{2},6.33502,6.55293,6.520028,4
2^{3},6.60396,6.80518,6.559128,8
2^{4},6.36601,6.47998,6.374839,16
2^{5},6.47902,6.68597,6.387708,32
2^{6},6.33192,6.31118,6.296876,64
2^{7},6.19483,6.32191,6.295919,128
2^{8},6.356,6.33097,6.258007,256
2^{9},6.27089,6.423,6.407969,512
2^{10},6.38413,6.41608,6.372213,1024
2^{11},6.57392,6.38199,6.450893,2048
2^{12},6.81901,6.71291,6.449229,4096
2^{13},7.15899,6.70409,7.277724,8192
2^{14},9.01389,6.82306,6.931783,16384
2^{15},8.88491,6.989,6.919869,32768
2^{16},9.21583,7.53593,7.625811,65536
2^{17},11.306,7.87401,7.766012,131072
2^{18},12.5892,9.022,9.034167,262144
2^{19},16.2871,9.55892,9.660011,524288
2^{20},19.8421,12.5961,12.66599,1048576
2^{21},28.0631,13.974,14.007324,2097152
2^{22},19.321,23.9959,15.057088,4194304
2^{23},22.8891,28.692,16.92511,8388608
2^{24},35.9201,54.167,24.70589,16777216

==> figures/const_tuning.csv <==
0,1,1,1,1,1,1,,Actual time,6.47998,6.97398,10.9591,11.863,20.2372,22.989
1,1.215735569,0.942030004,1.297845707,0.996053736,1.420273988,0.997145931,,,5.33009,7.40314,8.44407,11.91,14.2488,23.0548
2,1.21481251,1.218994982,1.300158381,1.194560385,1.419058972,1.190584701,,,5.33414,5.72109,8.42905,9.93085,14.261,19.309
3,1.208707947,1.025739155,1.315488751,1.191299886,1.413202422,1.19139299,,,5.36108,6.79898,8.33082,9.95803,14.3201,19.2959
4,1.202026385,1.055039515,1.309157328,0.994800839,1.411556275,0.938322701,,,5.39088,6.61016,8.37111,11.925,14.3368,24.5001
5,0.98768138,1.054926205,0.96974604,0.994725765,0.978398762,0.941473743,,,6.5608,6.61087,11.301,11.9259,20.684,24.4181
6,0.989190617,0.712656692,0.970682279,0.627904515,0.979435779,0.588632924,,,6.55079,9.78589,11.2901,18.893,20.6621,39.0549

==> figures/const_tuningK.csv <==
0,1,1,1,1,1,1,,Actual time,27.4549,43.7138,45.5751,78.7961,89.174,147.054
1,1.163397446,1.566735481,0.998269597,1.393558188,0.995122256,1.351611688,,,23.5989,27.9012,45.6541,56.5431,89.6111,108.799
2,1.386478065,1.573231124,1.269529683,1.450510833,1.24551477,1.342431739,,,19.8019,27.786,35.8992,54.323,71.5961,109.543
3,1.384729837,1.566752327,1.266400651,1.436364796,1.247766449,1.389884975,,,19.8269,27.9009,35.9879,54.858,71.4669,105.803
4,1.098152074,1.568883466,0.972457586,1.514788179,1.060976335,1.391779214,,,25.001,27.863,46.8659,52.0179,84.049,105.659
5,1.104789383,1.07402539,1.036669472,1.032783318,1.031070637,1.012259677,,,24.8508,40.7009,43.963,76.2949,86.4868,145.273
6,0.694340052,1.073598071,0.632513993,1.042550883,0.646788325,0.997348164,,,39.541,40.7171,72.0539,75.5801,137.872,147.445

==> figures/default_beta_radixComparison.csv <==
K,SOK Default,SOK Beta ,Optimized radix select
1,7.074548,6.489994,28.22278
2,6.62365,6.073664,28.42234
4,6.64334,6.317616,28.52166
8,6.4116,6.288624,28.37684
16,6.492138,6.139566,28.32152
32,6.559992,6.364248,28.62706
64,6.361626,6.239794,28.43838
128,6.515644,6.511068,28.4496
256,6.65388,6.471966,28.2446
512,6.60739,6.460762,28.29918
1024,6.91085,6.630324,28.59216
2048,6.989958,6.807566,28.62618
4096,6.91557,6.789732,28.35284
8192,7.286978,6.962966,28.26602
16384,7.81207,7.477044,28.36828
32768,8.079386,7.638214,27.93954
65536,8.867408,8.66661,28.20856
131072,9.224986,8.951806,28.41764
262144,11.11416,10.77682,28.38826
524288,12.11356,11.90194,28.08016
1048576,15.69,15.72392,28.64698
2097152,21.82302,15.03778,28.56742
4194304,29.59978,15.75396,28.65538
8388608,44.71778,23.14396,28.7448
16777216,65.17724,26.0956,28.55202
33554432,104.5572,44.02042,28.62812
,,,
,,,


==> figures/gl_efficiency.csv <==
Radix,75.67277778,52.40277778,,307055446,201215629,Radix top-k
Dr.Top-k Radix,99.87166667,12.55,,134431041,262398,Dr.Top-k Radix
Bucket,83.548,48.706,,404356858,135912604,Bucket top-k
Dr.Top-k Bucket,98.08375,16.11428571,,134433167,262912,Dr.Top-k Bucket
Bitonic,12.5,100,,1145318864,8947840,Bitonic top-k
Dr.Top-k Bitonic,99.97166667,85.41666667,,134545913,721074,Dr.Top-k Bitonic

==> figures/gl_transactions.csv <==
Radix,3.07055446,2.01215629,,307055446,201215629,Radix top-k,,2.284111197,766.8336992
Dr.Top-k Radix,1.34431041,0.00262398,,134431041,262398,Dr.Top-k Radix,,3.007865299,516.9509342
Bucket,4.04356858,1.35912604,,404356858,135912604,Bucket top-k,,8.512476065,12.4090454
Dr.Top-k Bucket,1.34433167,0.00262912,,134433167,262912,Dr.Top-k Bucket,,,
Bitonic,11.45318864,0.0894784,,1145318864,8947840,Bitonic top-k,,,
Dr.Top-k Bitonic,1.34545913,0.00721074,,134545913,721074,Dr.Top-k Bitonic,,,

==> figures/gldComparison.csv <==
Radix,3.07055446,,307055446,,Radix top-k
Dr.Top-k Radix,1.34431041,,134431041,,Dr.Top-k Radix
Bucket,4.04356858,,404356858,,Bucket top-k
Dr.Top-k Bucket,1.34433167,,134433167,,Dr.Top-k Bucket
Bitonic,11.45318864,,1145318864,,Bitonic top-k
Dr.Top-k Bitonic,1.34545913,,134545913,,Dr.Top-k Bitonic

==> figures/multiGPU.csv <==
1,1,1,1,1,,6.04081,334.291,1253.76,2942,,,1253.76,
2,1.644299211,54.80234232,1.362970758,1.645110243,,3.67379,6.09994,919.873,1788.33,,,919.873,1.362970758
4,2.425989141,90.96403246,142.6809117,3.003683647,,2.49004,3.67498,8.78716,979.464,,,8.78716,142.6809117
,,,,,,,,,,,,,
,,,,,,,,,,,,,
,,,,,,1,1,1,1,,,,
,,,,,,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,,,,
,,,,,,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,,,,
,,,,,,,,,,,,,

==> figures/opt_concat_Uniform_With_Beta_split.csv <==
2^{0},4.35495,0.152111,2.47312,0.11301,7.093191
2^{1},4.35209,0.154018,2.49314,0.110865,7.110113
2^{2},4.179,0.164986,2.27189,0.11301,6.728886
2^{3},4.17399,0.158072,2.25496,0.110149,6.697171
2^{4},4.19497,0.174999,2.069,0.11611,6.555079
2^{5},4.19879,0.178099,1.96195,0.11611,6.454949
2^{6},4.23098,0.193119,1.85418,0.110865,6.389144
2^{7},4.20403,0.165939,1.84298,0.111103,6.324052
2^{8},4.26602,0.191212,1.724,0.113964,6.295196
2^{9},4.26292,0.19908,1.82605,0.108957,6.397007
2^{10},4.29201,0.208855,1.66702,0.109911,6.277796
2^{11},4.29893,0.232935,1.91903,0.110149,6.561044
2^{12},4.37307,0.277042,1.86586,0.105858,6.62183
2^{13},4.37188,0.275135,1.68109,0.11611,6.444215
2^{14},4.52518,0.507832,1.73306,0.110149,6.876221
2^{15},4.52399,0.541925,1.791,0.112057,6.968972
2^{16},4.776,0.876904,1.77503,0.113964,7.541898
2^{17},4.79579,0.920057,2.02107,0.120163,7.85708
2^{18},5.22208,1.66893,1.97387,0.134945,8.999825
2^{19},5.20802,1.73092,2.48289,0.152111,9.573941
2^{20},6.40798,3.28493,2.78592,0.190973,12.669803
2^{21},6.41608,3.3319,3.896,0.341892,13.985872
2^{22},14.179,4.33397,0.827074,1.67298,21.013024
2^{23},14.194,4.64606,1.70302,2.35796,22.90104
2^{24},31.419,8.90899,2.34389,3.99113,46.66301

==> figures/opt_concat_Uniform_noBeta_split.csv <==
2^{0},4.36282,0.168085,2.45309,0.10705,7.091045
2^{1},4.36401,0.162125,2.40397,0.113964,7.044069
2^{2},4.18687,0.162125,2.05398,0.11301,6.515985
2^{3},4.17399,0.149965,2.33698,0.108957,6.769892
2^{4},4.19092,0.163078,1.97101,0.117064,6.442072
2^{5},4.19497,0.182152,2.14887,0.118971,6.644963
2^{6},4.215,0.179052,1.77288,0.108957,6.275889
2^{7},4.2088,0.165224,1.80197,0.10705,6.283044
2^{8},4.2541,0.18096,1.75095,0.108957,6.294967
2^{9},4.26388,0.194073,1.82295,0.103951,6.384854
2^{10},4.29797,0.210047,1.76001,0.109196,6.377223
2^{11},4.29702,0.218868,1.71208,0.11611,6.344078
2^{12},4.37403,0.272989,1.92404,0.105858,6.676917
2^{13},4.36616,0.273943,1.91498,0.110149,6.665232
2^{14},4.51303,0.507116,1.65415,0.112057,6.786353
2^{15},4.51708,0.524998,1.791,0.109911,6.942989
2^{16},4.78101,0.880957,1.71995,0.115871,7.497788
2^{17},4.78697,0.919819,2.002,0.12517,7.833959
2^{18},5.19609,1.66678,1.99008,0.132084,8.985034
2^{19},5.20897,1.71995,2.44594,0.144958,9.519818
2^{20},6.40297,3.27682,2.69008,0.187159,12.557029
2^{21},6.41608,3.35002,3.81398,0.355959,13.936039
2^{22},11.2948,6.55913,5.51987,0.58198,23.95578
2^{23},11.2898,6.61707,9.62186,3.12319,30.65192
2^{24},22.068,13.088,16.8319,6.13003,58.11793

==> figures/oracaleVsAutoAlpha.csv <==
k,Oracle α,Auto-tuned α
1,16,16
2,15,16
4,15,15
8,14,15
16,14,14
32,14,14
64,13,13
128,13,13
256,12,12
512,11,12
1024,11,11
2048,11,11
4096,10,10
8192,10,10
16384,9,9
32768,9,9
65536,8,8
131072,7,8
262144,7,7
524288,7,7
1048576,6,6
2097152,6,6
4194304,5,5
8388608,5,5
16777216,4,4
33554432,4,3

==> figures/real_data.csv <==
1,2.740938426,0.290780034,0.964659541,3.979970178,1.025732432,0.767380222,6.175210869,1.040032032,1.069008613,5.233423996,1.005537671,1.036938355,,,,6.175692,2.71246,2.44477,1.93214,2.8913,1.255654,,,4194304,3.658668,0.8701064,0.744243,2.04706,0.86689,0.747729
2,4.440057573,1.515482269,1.477575266,4.210847534,2.958215004,1.017552863,6.521030336,5.084393877,1.129476791,5.561311409,4.976299574,1.095592487,,,,8.80848,5.178028,3.45133,2.3396,3.04,1.950076,,,8388608,3.481646,0.9642936,0.8002335,1.67394,1.57213,0.721836
4,3.477981625,1.572825988,1.196355801,4.663763988,3.742634821,1.013704171,6.974829711,5.462045595,1.483934916,6.010449877,4.525599956,1.439416869,,,,13.5262,9.621576,6.863467,2.74706,3.63493,3.901004,,,16777216,3.937298,1.112944,0.856224,2.4879,2.64907,0.8456232
8,3.493710276,1.734279632,1.180776814,4.560346286,3.560691005,1.071157271,6.880621957,5.353258238,1.505269289,5.923810089,5.288506916,1.476669173,,4.059666296,,22.66592,19.36158,13.177134,3.91006,4.68302,6.13718,,,33554432,5.021112,1.635732,1.535341,2.47097,2.69389,1.080181
16,3.744444296,1.737238365,1.251267968,4.448774489,3.860347995,1.187369103,7.130755616,5.683806245,1.74579707,5.074487455,5.499518471,1.714372723,,,,41.73558,38.56554,27.3208,6.60586,6.82116,11.63798,,,67108864,6.175692,2.71246,2.44477,1.93214,2.8913,1.255654
32,3.945460534,1.68351963,1.295178822,4.526245203,4.118688916,1.773802008,7.072216347,5.715114533,2.554835711,6.259842711,4.840073836,2.503738997,,,,,,,,,,,,134217728,8.80848,5.178028,3.45133,2.3396,3.04,1.950076
64,3.807078869,1.689927996,1.252733921,4.723542093,4.001720218,2.394199232,7.65232116,5.459279532,3.472127672,6.212816671,5.521174485,3.38532448,,,,,,,,,,,,268435456,13.5262,9.621576,6.863467,2.74706,3.63493,3.901004
128,3.343642906,1.710944638,0.988559922,4.684992076,4.026115249,2.597557126,7.288287901,5.501268458,3.620504699,6.119547882,5.483868008,3.529992082,,,,,,,,,,,,536870912,22.66592,19.36158,13.177134,3.91006,4.68302,6.13718
256,3.997774548,1.734209476,1.629839304,4.906302415,4.018881677,2.651507033,7.595868905,5.428603662,3.812496375,5.99694342,5.316534669,3.717183966,,,,,,,,,,,,1073741824,41.73558,38.56554,27.3208,6.60586,6.82116,11.63798
512,3.790187704,1.281016941,6.600950481,4.770711939,3.603629041,11.80017525,7.284460554,5.341449607,16.56739255,6.134483083,5.419689857,16.12007295,,,,,,,,,,,,,,,,,,
1024,3.868420689,1.680845778,6.339843534,4.713192216,4.005692347,13.55485715,7.336736268,5.381353247,19.2866614,6.003822926,5.172767968,18.76592154,,,,,,,,,,,,,,,,,,
2048,3.709901898,1.162123153,6.210326216,4.880702594,3.965788582,14.8388654,7.460014435,5.392567725,21.89793565,5.975657981,5.238904032,21.30669139,,,,,,,,,,,,,,,,,,
4096,3.709192367,1.502291526,7.035680585,3.89617018,3.892323189,26.47505539,7.082655703,5.346130965,45.81422263,5.788974243,5.058547448,44.89793818,,,12,,,,,,,,,,,,,,,
8192,3.494482465,1.57192455,84.46805724,4.617046616,3.817700916,108.1565329,6.180730211,5.289162229,134.0745628,5.707587989,5.025392305,131.3930715,,,,,,,,,,,,,,,,,,
16384,3.621223429,1.187444089,109.2023247,4.596697783,3.574755869,120.8703748,6.218538837,4.918001451,152.5384033,5.383064343,4.887912082,149.4876352,,,3.431655809,1.338777676,100.8168199,4.205069975,3.260611481,78.21036663,,,,,,,,,,
32768,3.132258655,1.124987733,203.4301504,4.513388191,3.46286535,136.8422237,6.877053447,4.82969658,191.8887485,4.906239177,4.925268283,188.0509735,,,,,,,,,,,,,,,,,,
65536,3.17004315,1.394120401,248.5322077,3.953242282,3.405755813,135.6521107,6.367862895,4.368333113,206.9628105,4.841784178,4.134118795,202.8235543,,,,,,,,,,,,,,,,,,
131072,3.124536439,1.155797241,244.3342198,3.917002195,2.889166872,154.2705075,6.215753357,4.302944024,235.3967344,4.908504987,4.068507565,230.6887997,,,4.846391903,4.059666296,170.2015819,,,,,,,,,,,,,
262144,2.587919083,1.142472681,257.7923757,3.787772194,2.743852735,176.3484087,7.419182489,3.510562802,232.9172622,4.27314918,3.506783711,228.258917,,,,,,,,,,,,,,,,,,
524288,3.048097225,0.751727155,325.0095596,3.158947092,1.903447273,170.0512013,6.243930701,3.350931351,244.0494023,3.88014578,3.237661181,239.1684143,,,,,,,,,,,,,,,,,,
1048576,3.00138274,0.910577876,379.7505482,2.716119697,1.965593937,241.6754927,5.149497076,2.407854947,311.0081871,2.915958829,2.368811943,304.7880234,,,,,,,,,,,,,,,,,,
2097152,2.247692906,0.91857173,328.0268462,2.285762209,1.189853339,394.2152349,4.611299814,2.198528696,535.4915363,2.739812117,2.123019037,524.7817056,,,,,,,,,,,,,,,,,,
4194304,,,,2.155812166,1.13873037,371.5378418,3.515252552,1.245696782,420.0157027,2.121909823,1.368903457,411.6153886,,,,,,,,,,,,,,,,,,
8388608,,,,1.36815425,0.996876457,428.5937359,3.113973469,1.160313135,715.2414672,1.960829505,1.289461721,700.9366379,,,,,,,,,,,,,,,,,,
16777216,,,,1.053197383,1.043197383,658.5242708,1.905099602,1.047360906,838.8332385,1.225239934,1.208794432,822.0565737,,,,,,,,,,,,,,,,,,
